Ariel Planetary Interiors White Paper

The recently adopted Ariel ESA mission will measure the atmospheric composition of a large number of exoplanets. This information will then be used to better constrain planetary bulk compositions. While the connection between the composition of a planetary atmosphere and the bulk interior is still being investigated, the combination of the atmospheric composition with the measured mass and radius of exoplanets will push the field of exoplanet characterisation to the next level, and provide new insights of the nature of planets in our galaxy. In this white paper, we outline the ongoing activities of the interior working group of the {\it Ariel} mission, and list the desirable theoretical developments as well as the challenges in linking planetary atmospheres, bulk composition and interior structure.

==> journal_abbr.txt <==
\newcommand\maps{{Meteorit. Planet. Sci. }}
\newcommand\pnas{{Proc. Natl. Acad. Sci. }}
\newcommand\aj{{Astron. J. }}%
          % Astronomical Journal
\newcommand\actaa{{Acta Astron. }}%
  % Acta Astronomica
\newcommand\araa{{Annu. Rev. Astron. Astrophys. }}%
          % Annual Review of Astron and Astrophys
\newcommand\apj{{Astrophys. J. }}%
          % Astrophysical Journal
\newcommand\apjl{{Astrophys. J. Lett. }}%
          % Astrophysical Journal, Letters
\newcommand\apjs{{Astrophys. J. Suppl. }}%
          % Astrophysical Journal, Supplement
\newcommand\ao{{Appl.~Opt. }}%
          % Applied Optics
\newcommand\apss{{Astrophys. Space Sci. }}%
          % Astrophysics and Space Science
\newcommand\aap{{Astron. Astrophys. }}%
          % Astronomy and Astrophysics
\newcommand\aapr{{Astron. Astrophys. Rev. }}%
          % Astronomy and Astrophysics Reviews
\newcommand\aaps{{A\&AS }}%
          % Astronomy and Astrophysics, Supplement
\newcommand\azh{{AZh }}%
          % Astronomicheskii Zhurnal
\newcommand\baas{{BAAS }}%
          % Bulletin of the AAS
\newcommand\caa{{Chinese Astron. Astrophys. }}%
  % Chinese Astronomy and Astrophysics
\newcommand\cjaa{{Chinese J. Astron. Astrophys. }}%
  % Chinese Journal of Astronomy and Astrophysics
\newcommand\epsl{{Earth Planet. Sci. Lett. }}%
  % Earth and Planetary Science Letters
\newcommand\icarus{{Icarus }}%
  % Icarus
\newcommand\jcap{{J. Cosmology Astropart. Phys. }}%
  % Journal of Cosmology and Astroparticle Physics
\newcommand\jrasc{{JRASC }}%
          % Journal of the RAS of Canada
\newcommand\memras{{MmRAS }}%
          % Memoirs of the RAS
\newcommand\mnras{{Mon. Not. R. Astron. Soc. }}%
          % Monthly Notices of the RAS
\newcommand\na{{New A }}%
  % New Astronomy
\newcommand\nar{{New A Rev. }}%
  % New Astronomy Review
\newcommand\pra{{Phys.~Rev.~A }}%
          % Physical Review A: General Physics
\newcommand\prb{{Phys.~Rev.~B }}%
          % Physical Review B: Solid State
\newcommand\prc{{Phys.~Rev.~C }}%
          % Physical Review C
\newcommand\prd{{Phys.~Rev.~D }}%
          % Physical Review D
\newcommand\pre{{Phys.~Rev.~E }}%
          % Physical Review E
\newcommand\prl{{Phys.~Rev.~Lett. }}%
          % Physical Review Letters
\newcommand\pasa{{PASA }}%
  % Publications of the Astron. Soc. of Australia
\newcommand\pasp{{PASP }}%
          % Publications of the ASP
\newcommand\pasj{{PASJ }}%
          % Publications of the ASJ
\newcommand\qjras{{QJRAS }}%
          % Quarterly Journal of the RAS
\newcommand\rmxaa{{Rev. Mexicana Astron. Astrofis. }}%
  % Revista Mexicana de Astronomia y Astrofisica
\newcommand\skytel{{S\&T }}%
          % Sky and Telescope
\newcommand\solphys{{Sol.~Phys. }}%
          % Solar Physics
\newcommand\sovast{{Soviet~Ast. }}%
          % Soviet Astronomy
\newcommand\ssr{{Space~Sci.~Rev. }}%
          % Space Science Reviews
\newcommand\zap{{ZAp }}%
          % Zeitschrift fuer Astrophysik
\newcommand\nat{{Nature }}%
          % Nature
\newcommand\iaucirc{{IAU~Circ. }}%
          % IAU Cirulars
\newcommand\aplett{{Astrophys.~Lett. }}%
          % Astrophysics Letters and Communications
\newcommand\apspr{{Astrophys.~Space~Phys.~Res. }}%
          % Astrophysics Space Physics Research
\newcommand\bain{{Bull.~Astron.~Inst.~Netherlands }}%
          % Bulletin Astronomical Institute of the Netherlands
\newcommand\fcp{{Fund.~Cosmic~Phys. }}%
          % Fundamental Cosmic Physics
\newcommand\gca{{Geochim.~Cosmochim.~Acta }}%
          % Geochimica Cosmochimica Acta
\newcommand\grl{{Geophys.~Res.~Lett. }}%
          % Geophysics Research Letters
\newcommand\jcp{{J.~Chem.~Phys. }}%
          % Journal of Chemical Physics
\newcommand\jgr{{J.~Geophys.~Res. }}%
          % Journal of Geophysical Research
\newcommand\jgrp{{J.~Geophys.~Res.~Planets }}%
          % Journal of Geophysical Research
\newcommand\jqsrt{{J.~Quant.~Spec.~Radiat.~Transf. }}%
          % Journal of Quantitiative Spectroscopy and Radiative Trasfer
\newcommand\memsai{{Mem.~Soc.~Astron.~Italiana }}%
          % Mem. Societa Astronomica Italiana
\newcommand\nphysa{{Nucl.~Phys.~A }}%
          % Nuclear Physics A
\newcommand\physrep{{Phys.~Rep. }}%
          % Physics Reports
\newcommand\physscr{{Phys.~Scr. }}%
          % Physica Scripta
\newcommand\planss{{Planet.~Space~Sci. }}%
          % Planetary Space Science
\newcommand\procspie{{Proc.~SPIE }}%
          % Proceedings of the SPIE
\newcommand\helvet{{Helvetica~Phys.~Acta }}%
          % Helvetica Phys. Acta?
